Stochastic Optimisation Framework using the Core Imaging Library and Synergistic Image Reconstruction Framework for PET Reconstruction

We introduce a stochastic framework into the open--source Core Imaging Library (CIL) which enables easy development of stochastic algorithms. Five such algorithms from the literature are developed, Stochastic Gradient Descent, Stochastic Average Gradient (-Am\'elior\'e), (Loopless) Stochastic Variance Reduced Gradient. We showcase the functionality of the framework with a comparative study against a deterministic algorithm on a simulated 2D PET dataset, with the use of the open-source Synergistic Image Reconstruction Framework. We observe that stochastic optimisation methods can converge in fewer passes of the data than a standard deterministic algorithm.

==> abstract.txt <==
This study introduces a flexible, plug-and-play style stochastic optimization framework into the Core Imaging Library (CIL), facilitating the development and evaluation of diverse stochastic algorithms for image reconstruction tasks.

By plugging stochastic gradient estimators into base algorithms (including gradient descent and iterative soft thresholding algorithm), we can produce a range of stochastic algorithms, including gradient descent (SGD), stochastic average gradient (SAG), stochastic variance reduced gradient (SVRG), among other techniques.

We demonstrate the stochastic framework on positron emission tomography (PET) reconstruction, thanks to the combined use of the Synergistic Image Reconstruction Framework (SIRF).

We assess the performance of the algorithms with respect to the number of 'data passes,' i.e., how many times the algorithm has processed all the acquisition data in expectation. Results demonstrate that the stochastic algorithms achieve the optimal solution in fewer data passes than their deterministic counterparts. The plug-and-play nature of the software also allows for quick comparisons between the different stochastic methods.

Future research endeavors will concentrate on expanding and testing the framework on other imaging modalities and data. We also aim to integrate further step-size rules and preconditioning options for further performance enhancement.
